Classifier-Free Guidance in Flow Matching: Non-Autonomous Potentials, Overshoot, and Posterior-Mean Control

Classifier-free guidance (CFG) improves conditional generation in Flow Matching, but strong guidance can distort the generated distribution and reduce diversity. We provide a geometric account of this behavior by viewing Flow Matching as a time-varying gradient flow and characterizing how CFG reshapes its underlying potential. This view explains how stronger alignment can be accompanied by mean displacement and trajectory concentration, and motivates controlling guidance through the model-implied terminal posterior mean. We therefore propose Posterior-Mean-Capped CFG (PMC-CFG), a training-free, per-sample method that adaptively retains the strongest feasible guidance without additional network evaluations. Experiments on synthetic and large-scale image-generation benchmarks show that PMC-CFG limits guidance-induced distortion and concentration while improving the alignment--diversity trade-off, with particularly strong benefits when nominal guidance is large.

==> ARXIV_STYLE_LICENSE.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> picture/sd35/metric/metrics_NFE10_gs3_CFG_constant.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.3171017333984375,
  "ImageReward_v1.0": 0.6475762453117815,
  "FID_torchmetrics": 26.936120986938477,
  "Saturation_HSV": 0.3013010361420875,
  "Diversity_Recall@k=3": 0.4456
}


==> picture/sd35/metric/metrics_NFE10_gs3_CFG_norm-clamped.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.31481796875,
  "ImageReward_v1.0": 0.5917915893919998,
  "FID_torchmetrics": 25.354442596435547,
  "Saturation_HSV": 0.22309369417153152,
  "Diversity_Recall@k=3": 0.4722
}


==> picture/sd35/metric/metrics_NFE10_gs5_CFG_constant.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.3191743896484375,
  "ImageReward_v1.0": 0.7101155412330299,
  "FID_torchmetrics": 29.19976806640625,
  "Saturation_HSV": 0.40690229376026227,
  "Diversity_Recall@k=3": 0.4234
}


==> picture/sd35/metric/metrics_NFE10_gs5_CFG_norm-clamped.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.316820751953125,
  "ImageReward_v1.0": 0.7538342567266664,
  "FID_torchmetrics": 25.650861740112305,
  "Saturation_HSV": 0.22664283879149194,
  "Diversity_Recall@k=3": 0.462
}


==> picture/sd35/metric/metrics_NFE10_gs7_CFG_constant.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.314471484375,
  "ImageReward_v1.0": 0.43275776306620756,
  "FID_torchmetrics": 31.40059471130371,
  "Saturation_HSV": 0.4923534246826172,
  "Diversity_Recall@k=3": 0.4208
}


==> picture/sd35/metric/metrics_NFE10_gs7_CFG_norm-clamped.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.317356494140625,
  "ImageReward_v1.0": 0.8033269635393517,
  "FID_torchmetrics": 25.672792434692383,
  "Saturation_HSV": 0.22863402513017841,
  "Diversity_Recall@k=3": 0.454
}


==> picture/sd35/metric/metrics_NFE10_gs9_CFG_constant.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.3048794677734375,
  "ImageReward_v1.0": -0.02950952076969261,
  "FID_torchmetrics": 40.82719802856445,
  "Saturation_HSV": 0.5551060751597086,
  "Diversity_Recall@k=3": 0.4512
}


==> picture/sd35/metric/metrics_NFE10_gs9_CFG_norm-clamped.json <==
{
  "protocol": "CFG-Dynamic paper COCO-2017-val-5k",
  "CLIP_ViT-B-32": 0.317814404296875,
  "ImageReward_v1.0": 0.82624158089837,
  "FID_torchmetrics": 25.608572006225586,
  "Saturation_HSV": 0.23002078567579679,
  "Diversity_Recall@k=3": 0.4512
}


==> picture/theory/D2_cfg1.0_labels_0-1-2_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0, 1, 2]    # null = all components
cfg_scale: 1.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

#cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg1.0_labels_0-1-2_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.005794444444444435
  max_abs_error: 0.008691666666666709
  tv_distance: 0.008691666666666653
  kl_empirical_to_expected: 0.00016955839197144162
  avg_neg_log_likelihood: -3.4385429856468037
geometry:
  mean_distance_to_assigned_mean: 0.029748319684137478
  p50_distance: 0.02754529763033017
  p90_distance: 0.05130447713197362
  p95_distance: 0.059225245888308575
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 0.570979118347168
  - 0.5704271793365479
  true_mean:
  - 0.5690355937288492
  - 0.5690355937288492
  mean_l2_error: 0.002390355296930866
  cov_frobenius_error: 0.0062545919995802895
per_label:
- label: 0
  expected_prob: 0.3333333333333333
  empirical_prob: 0.32867
  count: 65734
  abs_error: 0.004663333333333297
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005808854296719641
  var_y: 0.0005315028786811551
  expected_per_dim: 0.0009
  var_x_ratio: 0.6454282544739287
  var_y_ratio: 0.5905587534339959
  mean_var_all_dims: 0.0005561941541765596
  mean_var_ratio: 0.6179935039539624
- label: 1
  expected_prob: 0.3333333333333333
  empirical_prob: 0.342025
  count: 68405
  abs_error: 0.008691666666666709
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0006049065247973258
  var_y: 0.0005989092033378524
  expected_per_dim: 0.0009
  var_x_ratio: 0.6721183601391194
  var_y_ratio: 0.6654546696359975
  mean_var_all_dims: 0.0006019078640675891
  mean_var_ratio: 0.6687865148875585
- label: 2
  expected_prob: 0.3333333333333333
  empirical_prob: 0.329305
  count: 65861
  abs_error: 0.0040283333333333005
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005327585630012228
  var_y: 0.0005851853381564962
  expected_per_dim: 0.0009
  var_x_ratio: 0.591953958232521
  var_y_ratio: 0.6502059305625447
  mean_var_all_dims: 0.0005589719505788595
  mean_var_ratio: 0.6210799443975328
per_component_variance:
  mean_var_x_ratio: 0.6365001909485231
  mean_var_y_ratio: 0.635406451210846
  per_component:
    0:
      var_x: 0.0005808854296719641
      var_y: 0.0005315028786811551
      expected_per_dim: 0.0009
      var_x_ratio: 0.6454282544739287
      var_y_ratio: 0.5905587534339959
      mean_var_all_dims: 0.0005561941541765596
      mean_var_ratio: 0.6179935039539624
    1:
      var_x: 0.0006049065247973258
      var_y: 0.0005989092033378524
      expected_per_dim: 0.0009
      var_x_ratio: 0.6721183601391194
      var_y_ratio: 0.6654546696359975
      mean_var_all_dims: 0.0006019078640675891
      mean_var_ratio: 0.6687865148875585
    2:
      var_x: 0.0005327585630012228
      var_y: 0.0005851853381564962
      expected_per_dim: 0.0009
      var_x_ratio: 0.591953958232521
      var_y_ratio: 0.6502059305625447
      mean_var_all_dims: 0.0005589719505788595
      mean_var_ratio: 0.6210799443975328
contour:
  density_min: 0.0
  density_max: 58.80458623470814
  n_levels: 6
  levels:
  - density: 8.400655176386877
    grid_pct_below: 99.97
  - density: 16.801310352773754
    grid_pct_below: 99.98
  - density: 25.20196552916063
    grid_pct_below: 99.99
  - density: 33.60262070554751
    grid_pct_below: 99.99
  - density: 42.003275881934385
    grid_pct_below: 99.99
  - density: 50.40393105832126
    grid_pct_below: 100.0


==> picture/theory/D2_cfg1.0_labels_0-1_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.17, 0.08, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0, 1]    # null = all components
cfg_scale: 1.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

#cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg1.0_labels_0-1_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.002329999999999971
  max_abs_error: 0.0023299999999999987
  tv_distance: 0.002329999999999971
  kl_empirical_to_expected: 1.2490606374998374e-05
  avg_neg_log_likelihood: -3.9348705813005664
geometry:
  mean_distance_to_assigned_mean: 0.029254437644245145
  p50_distance: 0.027254450647228118
  p90_distance: 0.050365434730451616
  p95_distance: 0.057993556390318196
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 0.22470535337924957
  - 0.9068783521652222
  true_mean:
  - 0.2262741699796953
  - 0.9062741699796952
  mean_l2_error: 0.0016811370078438509
  cov_frobenius_error: 0.001955177795883757
per_label:
- label: 0
  expected_prob: 0.68
  empirical_prob: 0.68233
  count: 136466
  abs_error: 0.0023299999999999432
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005685147600184519
  var_y: 0.000521221312890503
  expected_per_dim: 0.0009
  var_x_ratio: 0.6316830659852988
  var_y_ratio: 0.5791347914570758
  mean_var_all_dims: 0.0005448680364544775
  mean_var_ratio: 0.6054089287211872
- label: 1
  expected_prob: 0.32
  empirical_prob: 0.31767
  count: 63534
  abs_error: 0.0023299999999999987
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.000608857974099262
  var_y: 0.000528934030546246
  expected_per_dim: 0.0009
  var_x_ratio: 0.6765088593586146
  var_y_ratio: 0.5877044777317127
  mean_var_all_dims: 0.0005688960023227539
  mean_var_ratio: 0.6321066685451636
per_component_variance:
  mean_var_x_ratio: 0.6540959626719567
  mean_var_y_ratio: 0.5834196345943943
  per_component:
    0:
      var_x: 0.0005685147600184519
      var_y: 0.000521221312890503
      expected_per_dim: 0.0009
      var_x_ratio: 0.6316830659852988
      var_y_ratio: 0.5791347914570758
      mean_var_all_dims: 0.0005448680364544775
      mean_var_ratio: 0.6054089287211872
    1:
      var_x: 0.000608857974099262
      var_y: 0.000528934030546246
      expected_per_dim: 0.0009
      var_x_ratio: 0.6765088593586146
      var_y_ratio: 0.5877044777317127
      mean_var_all_dims: 0.0005688960023227539
      mean_var_ratio: 0.6321066685451636
contour:
  density_min: 0.0
  density_max: 119.27315924636969
  n_levels: 6
  levels:
  - density: 17.039022749481383
    grid_pct_below: 99.98
  - density: 34.078045498962766
    grid_pct_below: 100.0
  - density: 51.11706824844415
    grid_pct_below: 100.0
  - density: 68.15609099792553
    grid_pct_below: 100.0
  - density: 85.19511374740691
    grid_pct_below: 100.0
  - density: 102.2341364968883
    grid_pct_below: 100.0


==> picture/theory/D2_cfg1.0_labels_0_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0]    # null = all components
cfg_scale: 1.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

#cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg1.0_labels_0_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.0
  max_abs_error: 0.0
  tv_distance: 0.0
  kl_empirical_to_expected: 0.0
  avg_neg_log_likelihood: -4.604806106986259
geometry:
  mean_distance_to_assigned_mean: 0.028403230953037966
  p50_distance: 0.02667336179082099
  p90_distance: 0.04859281564266098
  p95_distance: 0.05542619185300469
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 1.4566679055860732e-05
  - 1.000056505203247
  true_mean:
  - 6.123233995736766e-17
  - 1.0
  mean_l2_error: 5.83526017646805e-05
  cov_frobenius_error: 0.0005467514009887681
per_label:
- label: 0
  expected_prob: 1.0
  empirical_prob: 1.0
  count: 200000
  abs_error: 0.0
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005127754477058746
  var_y: 0.0005140028763980511
  expected_per_dim: 0.0009
  var_x_ratio: 0.5697504968179157
  var_y_ratio: 0.5711143064743742
  mean_var_all_dims: 0.0005133891620519628
  mean_var_ratio: 0.570432401646145
per_component_variance:
  mean_var_x_ratio: 0.5697504968179157
  mean_var_y_ratio: 0.5711143064743742
  per_component:
    0:
      var_x: 0.0005127754477058746
      var_y: 0.0005140028763980511
      expected_per_dim: 0.0009
      var_x_ratio: 0.5697504968179157
      var_y_ratio: 0.5711143064743742
      mean_var_all_dims: 0.0005133891620519628
      mean_var_ratio: 0.570432401646145
contour:
  density_min: 0.0
  density_max: 130.17490253898436
  n_levels: 6
  levels:
  - density: 18.596414648426336
    grid_pct_below: 99.99
  - density: 37.19282929685267
    grid_pct_below: 99.99
  - density: 55.78924394527901
    grid_pct_below: 100.0
  - density: 74.38565859370534
    grid_pct_below: 100.0
  - density: 92.98207324213168
    grid_pct_below: 100.0
  - density: 111.57848789055802
    grid_pct_below: 100.0


==> picture/theory/D2_cfg3.0_labels_0-1-2_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0, 1, 2]    # null = all components
cfg_scale: 3.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

#cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg3.0_labels_0-1-2_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.23467444444444444
  max_abs_error: 0.35201166666666667
  tv_distance: 0.35201166666666667
  kl_empirical_to_expected: 0.25773537434713867
  avg_neg_log_likelihood: -3.198777024093615
geometry:
  mean_distance_to_assigned_mean: 0.03603086783112338
  p50_distance: 0.034642266095266556
  p90_distance: 0.0577661330361916
  p95_distance: 0.0653479188572919
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 0.6599840521812439
  - 0.6598823666572571
  true_mean:
  - 0.5690355937288492
  - 0.5690355937288492
  mean_l2_error: 0.12854866100575565
  cov_frobenius_error: 0.17755642490992676
per_label:
- label: 0
  expected_prob: 0.3333333333333333
  empirical_prob: 0.157275
  count: 31455
  abs_error: 0.17605833333333332
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0003492790069403923
  var_y: 0.00031353902593987123
  expected_per_dim: 0.0009
  var_x_ratio: 0.38808778505811614
  var_y_ratio: 0.3483766951016606
  mean_var_all_dims: 0.00033140901644013177
  mean_var_ratio: 0.36823224007988836
- label: 1
  expected_prob: 0.3333333333333333
  empirical_prob: 0.685345
  count: 137069
  abs_error: 0.35201166666666667
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0004755123139833117
  var_y: 0.00047765593781135077
  expected_per_dim: 0.0009
  var_x_ratio: 0.5283470149499608
  var_y_ratio: 0.530728819200691
  mean_var_all_dims: 0.00047658412589733125
  mean_var_ratio: 0.5295379170753259
- label: 2
  expected_prob: 0.3333333333333333
  empirical_prob: 0.15738
  count: 31476
  abs_error: 0.17595333333333332
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.00030860003350671354
  var_y: 0.00035183597261439776
  expected_per_dim: 0.0009
  var_x_ratio: 0.3428889257375829
  var_y_ratio: 0.3909288580260766
  mean_var_all_dims: 0.0003302180030605557
  mean_var_ratio: 0.3669088918818298
per_component_variance:
  mean_var_x_ratio: 0.41977457524855327
  mean_var_y_ratio: 0.42334479077614273
  per_component:
    0:
      var_x: 0.0003492790069403923
      var_y: 0.00031353902593987123
      expected_per_dim: 0.0009
      var_x_ratio: 0.38808778505811614
      var_y_ratio: 0.3483766951016606
      mean_var_all_dims: 0.00033140901644013177
      mean_var_ratio: 0.36823224007988836
    1:
      var_x: 0.0004755123139833117
      var_y: 0.00047765593781135077
      expected_per_dim: 0.0009
      var_x_ratio: 0.5283470149499608
      var_y_ratio: 0.530728819200691
      mean_var_all_dims: 0.00047658412589733125
      mean_var_ratio: 0.5295379170753259
    2:
      var_x: 0.00030860003350671354
      var_y: 0.00035183597261439776
      expected_per_dim: 0.0009
      var_x_ratio: 0.3428889257375829
      var_y_ratio: 0.3909288580260766
      mean_var_all_dims: 0.0003302180030605557
      mean_var_ratio: 0.3669088918818298
contour:
  density_min: 0.0
  density_max: 38.15613434182224
  n_levels: 6
  levels:
  - density: 5.450876334546034
    grid_pct_below: 99.96
  - density: 10.901752669092067
    grid_pct_below: 99.98
  - density: 16.3526290036381
    grid_pct_below: 99.98
  - density: 21.803505338184134
    grid_pct_below: 99.98
  - density: 27.25438167273017
    grid_pct_below: 99.99
  - density: 32.7052580072762
    grid_pct_below: 99.99


==> picture/theory/D2_cfg3.0_labels_0-1_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.17, 0.08, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0, 1]    # null = all components
cfg_scale: 3.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

#cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg3.0_labels_0-1_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.15248999999999996
  max_abs_error: 0.15249000000000001
  tv_distance: 0.15248999999999996
  kl_empirical_to_expected: 0.06001085083688455
  avg_neg_log_likelihood: -3.589303459690306
geometry:
  mean_distance_to_assigned_mean: 0.04127817594788679
  p50_distance: 0.03979033190231821
  p90_distance: 0.06112427342559782
  p95_distance: 0.06809847103226938
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 0.13592325150966644
  - 0.9815205335617065
  true_mean:
  - 0.2262741699796953
  - 0.9062741699796952
  mean_l2_error: 0.11758105162267447
  cov_frobenius_error: 0.05223845831319902
per_label:
- label: 0
  expected_prob: 0.68
  empirical_prob: 0.83249
  count: 166498
  abs_error: 0.1524899999999999
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0003107494828700034
  var_y: 0.0002525325978203881
  expected_per_dim: 0.0009
  var_x_ratio: 0.3452772028052513
  var_y_ratio: 0.2805917750442182
  mean_var_all_dims: 0.0002816410403451957
  mean_var_ratio: 0.31293448892473474
- label: 1
  expected_prob: 0.32
  empirical_prob: 0.16751
  count: 33502
  abs_error: 0.15249000000000001
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.00047523075682498445
  var_y: 0.0001634018227219371
  expected_per_dim: 0.0009
  var_x_ratio: 0.5280341736632781
  var_y_ratio: 0.1815575806004217
  mean_var_all_dims: 0.0003193162897734608
  mean_var_ratio: 0.35479587713184996
per_component_variance:
  mean_var_x_ratio: 0.4366556882342647
  mean_var_y_ratio: 0.23107467782231994
  per_component:
    0:
      var_x: 0.0003107494828700034
      var_y: 0.0002525325978203881
      expected_per_dim: 0.0009
      var_x_ratio: 0.3452772028052513
      var_y_ratio: 0.2805917750442182
      mean_var_all_dims: 0.0002816410403451957
      mean_var_ratio: 0.31293448892473474
    1:
      var_x: 0.00047523075682498445
      var_y: 0.0001634018227219371
      expected_per_dim: 0.0009
      var_x_ratio: 0.5280341736632781
      var_y_ratio: 0.1815575806004217
      mean_var_all_dims: 0.0003193162897734608
      mean_var_ratio: 0.35479587713184996
contour:
  density_min: 0.0
  density_max: 105.13921149898856
  n_levels: 6
  levels:
  - density: 15.019887356998366
    grid_pct_below: 99.98
  - density: 30.03977471399673
    grid_pct_below: 100.0
  - density: 45.059662070995095
    grid_pct_below: 100.0
  - density: 60.07954942799346
    grid_pct_below: 100.0
  - density: 75.09943678499182
    grid_pct_below: 100.0
  - density: 90.11932414199019
    grid_pct_below: 100.0


==> picture/theory/D2_cfg3.0_labels_0_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0]    # null = all components
cfg_scale: 3.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

#cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg3.0_labels_0_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.0
  max_abs_error: 0.0
  tv_distance: 0.0
  kl_empirical_to_expected: 0.0
  avg_neg_log_likelihood: -4.112467086104569
geometry:
  mean_distance_to_assigned_mean: 0.04133504267923043
  p50_distance: 0.04014765856297388
  p90_distance: 0.06038006939699709
  p95_distance: 0.0667523152869843
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - -1.2703607353614643e-05
  - 1.040873646736145
  true_mean:
  - 6.123233995736766e-17
  - 1.0
  mean_l2_error: 0.040873648710297666
  cov_frobenius_error: 0.0011065008696238417
per_label:
- label: 0
  expected_prob: 1.0
  empirical_prob: 1.0
  count: 200000
  abs_error: 0.0
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 4.361561105238676e-05
  var_y: 0.0001993217976069171
  expected_per_dim: 0.0009
  var_x_ratio: 0.04846179000436108
  var_y_ratio: 0.22146866376160937
  mean_var_all_dims: 0.00012146870432965193
  mean_var_ratio: 0.13496522688298523
per_component_variance:
  mean_var_x_ratio: 0.04846179000436108
  mean_var_y_ratio: 0.22146866376160937
  per_component:
    0:
      var_x: 4.361561105238676e-05
      var_y: 0.0001993217976069171
      expected_per_dim: 0.0009
      var_x_ratio: 0.04846179000436108
      var_y_ratio: 0.22146866376160937
      mean_var_all_dims: 0.00012146870432965193
      mean_var_ratio: 0.13496522688298523
contour:
  density_min: 0.0
  density_max: 115.71147288781161
  n_levels: 6
  levels:
  - density: 16.530210412544516
    grid_pct_below: 99.99
  - density: 33.06042082508903
    grid_pct_below: 100.0
  - density: 49.590631237633545
    grid_pct_below: 100.0
  - density: 66.12084165017806
    grid_pct_below: 100.0
  - density: 82.65105206272258
    grid_pct_below: 100.0
  - density: 99.18126247526709
    grid_pct_below: 100.0


==> picture/theory/D2_cfg3.0_nclip_g1.1_labels_0-1-2_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0, 1, 2]    # null = all components
cfg_scale: 3.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg3.0_nclip_g1.1_labels_0-1-2_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.05363777777777776
  max_abs_error: 0.08045666666666668
  tv_distance: 0.08045666666666665
  kl_empirical_to_expected: 0.01407518039504501
  avg_neg_log_likelihood: -3.4647412712202845
geometry:
  mean_distance_to_assigned_mean: 0.028958512654081916
  p50_distance: 0.026646130089987993
  p90_distance: 0.050449181630456884
  p95_distance: 0.05850908593133407
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 0.5905577540397644
  - 0.5896481871604919
  true_mean:
  - 0.5690355937288492
  - 0.5690355937288492
  mean_l2_error: 0.02980071127384276
  cov_frobenius_error: 0.04409234781223798
per_label:
- label: 0
  expected_prob: 0.3333333333333333
  empirical_prob: 0.29256
  count: 58512
  abs_error: 0.04077333333333333
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.000439218034078735
  var_y: 0.0004996399386061599
  expected_per_dim: 0.0009
  var_x_ratio: 0.48802003732301663
  var_y_ratio: 0.5551554867233383
  mean_var_all_dims: 0.0004694289863424474
  mean_var_ratio: 0.5215877620231775
- label: 1
  expected_prob: 0.3333333333333333
  empirical_prob: 0.41379
  count: 82758
  abs_error: 0.08045666666666668
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005821757364527689
  var_y: 0.0005826152692609132
  expected_per_dim: 0.0009
  var_x_ratio: 0.64686192867323
  var_y_ratio: 0.6473502984595144
  mean_var_all_dims: 0.0005823955028568411
  mean_var_ratio: 0.6471061135663723
- label: 2
  expected_prob: 0.3333333333333333
  empirical_prob: 0.29365
  count: 58730
  abs_error: 0.03968333333333329
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005030970937499156
  var_y: 0.00043725372601023156
  expected_per_dim: 0.0009
  var_x_ratio: 0.558996770212132
  var_y_ratio: 0.4858374728048823
  mean_var_all_dims: 0.00047017540988007354
  mean_var_ratio: 0.5224171215085072
per_component_variance:
  mean_var_x_ratio: 0.5646262454027928
  mean_var_y_ratio: 0.5627810859959116
  per_component:
    0:
      var_x: 0.000439218034078735
      var_y: 0.0004996399386061599
      expected_per_dim: 0.0009
      var_x_ratio: 0.48802003732301663
      var_y_ratio: 0.5551554867233383
      mean_var_all_dims: 0.0004694289863424474
      mean_var_ratio: 0.5215877620231775
    1:
      var_x: 0.0005821757364527689
      var_y: 0.0005826152692609132
      expected_per_dim: 0.0009
      var_x_ratio: 0.64686192867323
      var_y_ratio: 0.6473502984595144
      mean_var_all_dims: 0.0005823955028568411
      mean_var_ratio: 0.6471061135663723
    2:
      var_x: 0.0005030970937499156
      var_y: 0.00043725372601023156
      expected_per_dim: 0.0009
      var_x_ratio: 0.558996770212132
      var_y_ratio: 0.4858374728048823
      mean_var_all_dims: 0.00047017540988007354
      mean_var_ratio: 0.5224171215085072
contour:
  density_min: 0.0
  density_max: 57.609332042662786
  n_levels: 6
  levels:
  - density: 8.229904577523255
    grid_pct_below: 99.98
  - density: 16.45980915504651
    grid_pct_below: 99.99
  - density: 24.689713732569764
    grid_pct_below: 99.99
  - density: 32.91961831009302
    grid_pct_below: 99.99
  - density: 41.14952288761628
    grid_pct_below: 99.99
  - density: 49.37942746513953
    grid_pct_below: 100.0


==> picture/theory/D2_cfg3.0_nclip_g1.1_labels_0-1_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.17, 0.08, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0, 1]    # null = all components
cfg_scale: 3.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg3.0_nclip_g1.1_labels_0-1_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.03850999999999996
  max_abs_error: 0.03850999999999999
  tv_distance: 0.03850999999999996
  kl_empirical_to_expected: 0.003486640469785897
  avg_neg_log_likelihood: -3.9986252034715766
geometry:
  mean_distance_to_assigned_mean: 0.028144838746818824
  p50_distance: 0.02586881381114423
  p90_distance: 0.04909088589789298
  p95_distance: 0.05700801913043701
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - 0.20456714928150177
  - 0.9239553213119507
  true_mean:
  - 0.2262741699796953
  - 0.9062741699796952
  mean_l2_error: 0.027996747311534616
  cov_frobenius_error: 0.014412527873543425
per_label:
- label: 0
  expected_prob: 0.68
  empirical_prob: 0.71851
  count: 143702
  abs_error: 0.03850999999999993
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.00040757144960365077
  var_y: 0.0004897063878490066
  expected_per_dim: 0.0009
  var_x_ratio: 0.452857165723104
  var_y_ratio: 0.5441182081165427
  mean_var_all_dims: 0.0004486389187263287
  mean_var_ratio: 0.49848768691982337
- label: 1
  expected_prob: 0.32
  empirical_prob: 0.28149
  count: 56298
  abs_error: 0.03850999999999999
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.0005689977063725945
  var_y: 0.0003960264517908817
  expected_per_dim: 0.0009
  var_x_ratio: 0.632219673044861
  var_y_ratio: 0.4400293903898359
  mean_var_all_dims: 0.0004825120790817381
  mean_var_ratio: 0.5361245317173484
per_component_variance:
  mean_var_x_ratio: 0.5425384193839825
  mean_var_y_ratio: 0.4920737992531893
  per_component:
    0:
      var_x: 0.00040757144960365077
      var_y: 0.0004897063878490066
      expected_per_dim: 0.0009
      var_x_ratio: 0.452857165723104
      var_y_ratio: 0.5441182081165427
      mean_var_all_dims: 0.0004486389187263287
      mean_var_ratio: 0.49848768691982337
    1:
      var_x: 0.0005689977063725945
      var_y: 0.0003960264517908817
      expected_per_dim: 0.0009
      var_x_ratio: 0.632219673044861
      var_y_ratio: 0.4400293903898359
      mean_var_all_dims: 0.0004825120790817381
      mean_var_ratio: 0.5361245317173484
contour:
  density_min: 0.0
  density_max: 83.05716298877016
  n_levels: 6
  levels:
  - density: 11.865308998395736
    grid_pct_below: 99.98
  - density: 23.730617996791473
    grid_pct_below: 99.99
  - density: 35.59592699518721
    grid_pct_below: 100.0
  - density: 47.461235993582946
    grid_pct_below: 100.0
  - density: 59.32654499197868
    grid_pct_below: 100.0
  - density: 71.19185399037443
    grid_pct_below: 100.0


==> picture/theory/D2_cfg3.0_nclip_g1.1_labels_0_flow50/flow_config.yaml <==
# GMM target distribution parameters
radius: 1.0
num_components: 8
# 环境空间维度：>=2。GMM 均值在前 2 维分布在圆上，其余维为 0。
# ambient_dim=2 退化为普通 2D GMM。
ambient_dim: 2
# 每个高斯分量的标准差 —— 逐分量异构：
#   narrow (0,1,2,3): σ=0.02  — 接近 Dirac，后验锐化快，t→1 时 a_{t,k} 大
#   medium (4,5):    σ=0.06  — 中等宽度
#   wide   (6,7):    σ=0.12  — 宽分量，C_{t,k} 大→远场主导，有"惯性"
# 索引 0 在最上方 (π/2)，顺时针排列
# component_std: [0.02, 0.02, 0.02, 0.02, 0.06, 0.06, 0.12, 0.12]
# weights: [0.25, 0.20, 0.15, 0.12, 0.10, 0.08, 0.06, 0.04]    # 偏斜权重

component_std: [0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03, 0.03]
weights: [0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125] 
# Sampling
num_samples: 200000
condition_labels: [0]    # null = all components
cfg_scale: 3.0
# 分阶段 CFG（若设置则覆盖 cfg_scale）：[[t_start, cfg_value], ...]
# cfg_schedule:
#   - [0.0, 1.0]
#   - [0.3, 5.0]

# Cosine-similarity gate: 当 cos(v_c, v_u) > 阈值时使用 cfg_scale，否则使用 1.0
# 设置后覆盖 cfg_schedule 的时间调度
# cfg_cos_sim_threshold: 0.9  # e.g., 0.5

# D-Rel-based per-sample CFG scheduling: cfg = 1 + max(0, -(w/a)(x-a), w(x-b)/(1-b))
# 其中 w=cfg_scale, a=cfg_d_rel_a, b=cfg_d_rel_b, x=||D||/||E_c||（D Rel）
# 当 a <= x <= b 时 cfg=1，x < a 或 x > b 时分别施加两个方向的引导
# 设置后覆盖 cfg_schedule 和 cfg_cos_sim_threshold
# cfg_d_rel_a: 0.2
# cfg_d_rel_b: 0.8

cfg_norm_clamped_gamma: 1.1
# Flow-matching-specific
flow_steps: 50

# 单点轨迹追踪（可选）。指定初始坐标（长度=ambient_dim），追踪该点沿 flow ODE 的完整轨迹。
# 不设置则为 None，不追踪。
single_point_init: [0.1, 0.2]

# Output
hist_bins: 101
result_dir: gmm_flow_result


==> picture/theory/D2_cfg3.0_nclip_g1.1_labels_0_flow50/flow_metrics.yaml <==
distribution:
  mae: 0.0
  max_abs_error: 0.0
  tv_distance: 0.0
  kl_empirical_to_expected: 0.0
  avg_neg_log_likelihood: -4.788874850430242
geometry:
  mean_distance_to_assigned_mean: 0.022607063710280453
  p50_distance: 0.02039124898804564
  p90_distance: 0.04130110320066587
  p95_distance: 0.04819920852705264
mean_cov:
  ambient_dim: 2
  empirical_mean:
  - -1.5229277778416872e-05
  - 1.008309245109558
  true_mean:
  - 6.123233995736766e-17
  - 1.0
  mean_l2_error: 0.00830925906574208
  cov_frobenius_error: 0.0008554883383536079
per_label:
- label: 0
  expected_prob: 1.0
  empirical_prob: 1.0
  count: 200000
  abs_error: 0.0
  expected_std: 0.03
  expected_var: 0.0009
  var_x: 0.00016608381217660814
  var_y: 0.00046042372481815147
  expected_per_dim: 0.0009
  var_x_ratio: 0.1845375688800784
  var_y_ratio: 0.5115819158961884
  mean_var_all_dims: 0.0003132537684973798
  mean_var_ratio: 0.3480597423881334
per_component_variance:
  mean_var_x_ratio: 0.1845375688800784
  mean_var_y_ratio: 0.5115819158961884
  per_component:
    0:
      var_x: 0.00016608381217660814
      var_y: 0.00046042372481815147
      expected_per_dim: 0.0009
      var_x_ratio: 0.1845375688800784
      var_y_ratio: 0.5115819158961884
      mean_var_all_dims: 0.0003132537684973798
      mean_var_ratio: 0.3480597423881334
contour:
  density_min: 0.0
  density_max: 153.92152562683054
  n_levels: 6
  levels:
  - density: 21.988789375261508
    grid_pct_below: 99.99
  - density: 43.977578750523016
    grid_pct_below: 100.0
  - density: 65.96636812578453
    grid_pct_below: 100.0
  - density: 87.95515750104603
    grid_pct_below: 100.0
  - density: 109.94394687630754
    grid_pct_below: 100.0
  - density: 131.93273625156905
    grid_pct_below: 100.0

